Sub-trajectory Similarity Join with Obfuscation

User trajectory data is becoming increasingly accessible due to the prevalence of GPS-equipped devices such as smartphones. Many existing studies focus on querying trajectories that are similar to each other in their entirety. We observe that trajectories partially similar to each other contain useful information about users' travel patterns which should not be ignored. Such partially similar trajectories are critical in applications such as epidemic contact tracing. We thus propose to query trajectories that are within a given distance range from each other for a given period of time. We formulate this problem as a sub-trajectory similarity join query named as the STS-Join. We further propose a distributed index structure and a query algorithm for STS-Join, where users retain their raw location data and only send obfuscated trajectories to a server for query processing. This helps preserve user location privacy which is vital when dealing with such data. Theoretical analysis and experiments on real data confirm the effectiveness and the efficiency of our proposed index structure and query algorithm.

==> Figures/exp/exp1_geolife_io.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT
1	2k	11862251	2289239	1265754	3482603	1031122
2	4k	24950719	5514235	2695055	8387362	2218705
3	6k	37607776	8580139	4053607	13501176	3413375
4	8k	49234761	11438496	5350067	18399198	4551914
5	10k	62319085	14526427	7021022	23932890	5828074

==> Figures/exp/exp1_geolife_ram.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI/PPSTI-BT
1	2k	0.501365662	0.49621582	0.557178497	0.578681946
2	4k	1.020904541	1.01499939	1.141239166	1.184570313
3	6k	1.526569366	1.514587402	1.702167511	1.766578674
4	8k	1.987724304	1.975364685	2.220657349	2.303962708
5	10k	2.509376526	2.488441467	2.796340942	2.901371002

==> Figures/exp/exp1_geolife_time.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT
1	2k	14.3233675	5.44866545	4.90175096	5.3108966	4.71398015
2	4k	29.8250413	11.79014479	10.156556	11.5205699	9.59987765
3	6k	45.5275195	17.69258797	15.45310721	17.2283103	14.35441096
4	8k	59.639856	23.3409187	20.8814421	23.0492616	19.14883426
5	10k	76.3721932	29.6492812	26.57256596	29.3525713	23.84485625

==> Figures/exp/exp1_io.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT
1	100k	93904648	46669049	30365907	73459721	23697197
2	200k	205849354	94124500	64336871	166758632	58033041
3	300k	327712270	146189959	98328785	269320342	100100016
4	400k	448240446	206936433	132366133	378426841	148333483
5	500k	567938829	267982038	166493589	493044526	201849944

==> Figures/exp/exp1_ram.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI/PPSTI-BT
1	100k	3.804290771	5.050243378	5.535083771	5.73223877
2	200k	7.615879059	10.10086823	11.06856155	11.67185211
3	300k	11.39302063	15.12796021	16.57836533	17.70581818
4	400k	15.17256165	20.14789963	22.07563782	23.78778458
5	500k	18.9764061	25.1744194	27.58142471	29.93286133

==> Figures/exp/exp1_time.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT
1	100k	114.930495	84.4224827	72.6589143	76.1508664	62.2071274
2	200k	246.08444	175.767995	148.253535	164.4052435	133.8016336
3	300k	370.069938	273.3255558	225.511824	262.549569	214.0866198
4	400k	500.44996	370.283674	307.003729	364.146841	297.709027
5	500k	638.058444	465.504259	388.077227	473.969593	387.190707

==> Figures/exp/exp2_geolife_io.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT	PPSI_BT_ub
1	2k	299895	351904	10843	19529	4979	4979
2	4k	562038	631642	12024	23365	6613	6613
3	6k	807864	1014318	12312	24739	7529	7529
4	8k	791615	1095020	11510	25239	8198	8198
5	10k	1085956	1560322	15135	26901	9705	9705

==> Figures/exp/exp2_geolife_time.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT	PPSI_BT_ub
1	2k	2.28342031	2.27964084	0.067218154	0.034906362	0.030532571	0.026765343
2	4k	4.21140603	3.96910068	0.090547284	0.035809179	0.029786696	0.027300787
3	6k	6.15159211	6.58790732	0.105675553	0.040628529	0.033615807	0.02979075
4	8k	6.23980315	7.455009	0.108210417	0.043880615	0.03647853	0.030302774
5	10k	8.29852166	11.0892391	0.117901047	0.04304601	0.035686964	0.030546286

==> Figures/exp/exp2_io.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT	PPSTI-BT-ub
1	100k	6220363	20551143	204165	234845	154458	154307
2	200k	7911930	38931750	300642	307540	240657	240364
3	300k	12660748	58310726	390668	366665	307658	306997
4	400k	15691501	77832837	472299	424864	370634	370039
5	500k	16068977	104897666	556200	478426	430685	431062

==> Figures/exp/exp2_time.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT	PPSTI-BT-ub
1	100k	46.1612695	182.159217	1.38904442	0.2414439	0.21435427	0.17886687
2	200k	60.2535739	410.325064	2.14293819	0.37251209	0.34894993	0.299189
3	300k	94.8887139	639.232677	2.94800005	0.48307015	0.47783231	0.40280476
4	400k	122.245746	860.645724	3.54762057	0.61459761	0.59152974	0.52327458
5	500k	129.590706	1127.94135	4.20042436	0.74569215	0.72977243	0.65190784

==> Figures/exp/exp3_geolife_io.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT	PPSI_BT_ub
1	2	171820	218411	2492	6778	1110	1110
2	4	562038	631642	12024	23365	6613	6613
3	6	681724	707804	15967	29365	7118	7118
4	8	748213	842439	17829	33513	8558	8558
5	10	857512	1032710	21667	42148	13385	13385

==> Figures/exp/exp3_geolife_time.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT	PPSI_BT_ub
1	2	1.28517991	1.38038937	0.018670612	0.009966051	0.007453171	0.007253809
2	4	4.22551063	3.91902267	0.089831049	0.036118663	0.028973556	0.026791207
3	6	5.08544101	4.41600301	0.11965375	0.047146814	0.038920415	0.038673405
4	8	5.58987568	5.24799281	0.134000286	0.059012898	0.049682673	0.045573989
5	10	6.40335573	6.36393974	0.164268041	0.073535396	0.061882214	0.056701522

==> Figures/exp/exp3_io.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT	PPSTI-BT-ub
1	100	4099812	20412209	163730	162743	128199	128466
2	200	7911930	38931750	300642	307726	240731	240943
3	300	11954730	58177143	451785	458683	359984	359796
4	400	16032500	77655011	603283	612667	482811	482834
5	500	20184494	97534392	752269	769065	607377	607043

==> Figures/exp/exp3_time.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT	PPSTI-BT-ub
1	100	30.632038	216.187744	1.20252084	0.195060073	0.181816511	0.160026054
2	200	59.2364006	409.345303	2.21066231	0.373267821	0.347784874	0.300977508
3	300	89.5373459	614.581221	3.28935081	0.565526021	0.530090454	0.459354894
4	400	120.074797	823.114771	4.42384218	0.788679424	0.74486824	0.645625081
5	500	152.734724	1034.75179	5.50106019	0.994386619	0.937598948	0.819357813

==> Figures/exp/exp4_1_io.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT	PPSTI-BT-ub
1	10	7752673	36529290	288810	286936	209140	208721
2	20	7911930	38931750	300642	308131	241310	240572
3	30	8049459	41328095	312475	329242	272093	272549
4	40	8180450	43723910	324345	351535	301902	303147
5	50	8313568	46155002	336076	374408	333509	333024

==> Figures/exp/exp4_1_time.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT	PPSTI-BT-ub
1	10	58.4808172	383.174214	2.08420428	0.342162107	0.314043203	0.270082754
2	20	60.3381657	409.752355	2.1888421	0.374087468	0.347642228	0.298831682
3	30	60.9555661	434.499583	2.27359657	0.406272498	0.382481517	0.335637572
4	40	62.0115433	461.370079	2.41473771	0.433758171	0.417760353	0.366634433
5	50	62.2184897	486.399319	2.43092836	0.46825916	0.449391452	0.399227403

==> Figures/exp/exp4_2_io.txt <==
		PPSTI	PPSTI-BT	PPSTI-BT-ub
1	0	348332	272054	272042
2	10	302932	228341	228479
3	20	308177	241006	240629
4	30	315297	255347	255060
5	40	323494	269241	269362
6	50	332448	283676	285011

==> Figures/exp/exp4_2_onefig.txt <==
		PST	PST-BT PST	PST-BT
1	0	0.350611125	0.319448691 346876	274316
2	10	0.321992927	0.291166585 300228	227831
3	20	0.346093241	0.31391041 302613	235925
4	30	0.346764413	0.327694334 308492	248345
5	40	0.381084878	0.36274162 316429	263024
6	50	0.386066862	0.385594415 325094	275351

==> Figures/exp/exp4_2_time.txt <==
		PPSTI	PPSTI-BT	PPSTI-BT-ub
1	0	0.389216561	0.346719815	0.325103897
2	10	0.360727147	0.326898865	0.286685122
3	20	0.372221971	0.348810888	0.300694513
4	30	0.394749027	0.375614975	0.321721699
5	40	0.41331183	0.39693085	0.339926607
6	50	0.439467618	0.423835757	0.358257045

==> Figures/exp/exp4_3_io.txt <==
		PPSTI	PPSTI-BT	PPSTI-BT-ub
1	0	257206	166091	166091
2	10	288136	211110	211377
3	20	308442	241087	241338
4	30	327204	268766	269432
5	40	346472	295802	296451
6	50	364931	321940	321943

==> Figures/exp/exp4_3_time.txt <==
		PPSTI	PPSTI-BT	PPSTI-BT-ub
1	0	0.309828744	0.273450028	0.224305605
2	10	0.341960595	0.311883783	0.263854908
3	20	0.374601977	0.346445392	0.2983558
4	30	0.403204152	0.383005924	0.337669712
5	40	0.436122282	0.426636288	0.368754296
6	50	0.472714413	0.460354292	0.411853764

==> Figures/exp/exp4_4_io.txt <==
		PST	PST-BT
1	0.25	302488	235135
2	0.5	302022	235281
3	1	302286	235780
4	2	302328	235910
5	4	303059	236741
6	8	304568	237730

==> Figures/exp/exp4_4_time.txt <==
		PST	PST-BT
1	0.25	0.329815628	0.306424112
2	0.5	0.330127572	0.30613131
3	1	0.331587867	0.306086754
4	2	0.33085951	0.302420283
5	4	0.328425265	0.304295773
6	8	0.328238207	0.302918006

==> Figures/exp/exp4_5_io.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT	PPSTI-BT-ub
1	0	7911930	38931750	300642	308819	241088	240635
2	10	7911930	38931750	300642	307726	241107	241325
3	20	7911930	38931750	300642	307747	240722	240715
4	30	7911930	38931750	300642	308699	240628	240921
5	40	7911930	38931750	300642	307434	240850	240586
6	50	7911930	38931750	300642	307876	241260	240937

==> Figures/exp/exp4_5_time.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT	PPSTI-BT-ub
1	0	59.4497297	406.267957	2.16295726	0.377137407	0.355687917	0.309568145
2	10	60.1756149	408.768902	2.14146254	0.374628924	0.351086278	0.303276674
3	20	59.0849939	408.117142	2.1990161	0.375929075	0.347530945	0.300515694
4	30	60.2026687	410.243904	2.16281999	0.375405586	0.35310248	0.296604251
5	40	58.9600806	407.011809	2.14474133	0.375611979	0.348478984	0.296210966
6	50	59.7141218	406.536688	2.17553994	0.374783785	0.348042941	0.296436433

==> Figures/exp/exp6_1_io.txt <==
		PST	PST-BT
1	30	302071	235800
2	60	301781	235513
3	90	302415	235478
4	120	302513	235926

==> Figures/exp/exp6_1_time.txt <==
		PST	PST-BT
1	30	0.340456743	0.305630333
2	60	0.348484773	0.305620206
3	90	0.351398413	0.320116299
4	120	0.339247054	0.31216521

==> Figures/exp/exp6_2_io.txt <==
		PST	PST-BT
1	1800	302071	235800
2	3600	419229	367049
3	5400	511136	467904
4	7200	603127	566830

==> Figures/exp/exp6_2_time.txt <==
		PST	PST-BT
1	1800	0.340456743	0.305630333
2	3600	0.400455189	0.37818865
3	5400	0.480037032	0.471456996
4	7200	0.526927278	0.516139935

==> Figures/exp/exp7_io.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT
1	10	7190751	28990676	280171	270499	226740
2	30	5705341	29545237	226439	229395	184668
3	50	5287209	34934728	222881	223662	182726
4	70	4311639	29518792	183404	202188	157700

==> Figures/exp/exp7_time.txt <==
		3DR	ALSTJ	ALSTJ-T	PPSTI	PPSTI-BT
1	10	55.2088611	318.914655	1.87745371	0.344215295	0.339017475
2	30	44.4113134	316.099568	1.49810026	0.288782549	0.282348129
3	50	42.1801048	373.515562	1.47448443	0.283914648	0.280898731
4	70	32.9410373	315.352086	1.22849879	0.370950575	0.367822071

==> Figures/exp/exp8_1_client.txt <==
		PPSI_BT	PPSI_BT_ub
1	10	3517	408
2	20	3662	512
3	30	3842	634
4	40	3988	746
5	50	4135	869

==> Figures/exp/exp8_1_segment.txt <==
		PPSI_BT	PPSI_BT_ub
1	10	115755	29626
2	20	124558	33887
3	30	135484	39250
4	40	145218	44381
5	50	155594	50391

==> Figures/exp/exp8_2_client.txt <==
		PPSI_BT	PPSI_BT_ub
1	0	3004	311
2	10	3429	411
3	20	3675	514
4	30	3923	641
5	40	4144	737
6	50	4348	866

==> Figures/exp/exp8_2_segment.txt <==
		PPSI_BT	PPSI_BT_ub
1	0	40120	10751
2	10	93516	25362
3	20	125266	34250
4	30	154754	42910
5	40	183870	51506
6	50	215160	63007

==> Figures/exp/exp8_3_client.txt <==
		PPSI_BT	PPSI_BT_ub
1	0	3407	246
2	10	3480	374
3	20	3662	515
4	30	3875	675
5	40	4052	843
6	50	4257	1031

==> Figures/exp/exp8_3_segment.txt <==
		PPSI_BT	PPSI_BT_ub
1	0	107521	22315
2	10	114129	28395
3	20	124867	34255
4	30	137166	41120
5	40	149269	48908
6	50	162663	57237

==> Figures/exp/exp8_5_client.txt <==
		PPSI_BT	PPSI_BT_ub
1	0	3654	2040
2	10	3663	1012
3	20	3679	509
4	30	3644	355
5	40	3677	281
6	50	3665	233

==> Figures/exp/exp8_5_segment.txt <==
		PPSI_BT	PPSI_BT_ub
1	0	125406	48961
2	10	125111	40327
3	20	125426	34081
4	30	125383	30919
5	40	125382	29252
6	50	125387	27793
